Effectiveness of Artificial Intelligence in Stock Market Prediction based on Machine Learning

This paper tries to address the problem of stock market prediction leveraging artificial intelligence (AI) strategies. The stock market prediction can be modeled based on two principal analyses called technical and fundamental. In the technical analysis approach, the regression machine learning (ML) algorithms are employed to predict the stock price trend at the end of a business day based on the historical price data. In contrast, in the fundamental analysis, the classification ML algorithms are applied to classify the public sentiment based on news and social media. In the technical analysis, the historical price data is exploited from Yahoo Finance, and in fundamental analysis, public tweets on Twitter associated with the stock market are investigated to assess the impact of sentiments on the stock market's forecast. The results show a median performance, implying that with the current technology of AI, it is too soon to claim AI can beat the stock markets.

==> README.txt <==
International Journal of Computer Applications (IJCA)
--------------------------------------------------------

The following files are available in the LatexSubmissionGuide-IJCA.zip archive:

Submission Guide.pdf        	- This is the PDF file of Author Guide for Template
ijcaArticle.cls           	- This is the LaTeX2e class file of IJCA Article
ijcaArticle.bst           	- This is the bibliography style file of IJCA Article
Template.tex       		- LaTeX document of sample
Submission Guide.pdf  		- This is the PDF file of sample LaTeX document of Template
BibTex-Sample.bib       	- Bibliography file for sample
IJCA-Sample-image.pdf 		- Graphics file used for pdflatex sample


Happy TeXing!!!

Editor IJCA
